Spectro-temporal symmetry in action-detected optical spectroscopy: highlighting excited-state dynamics in large systems

Multidimensional optical spectroscopy observes transient excitation dynamics through the time evolution of spectral correlations. Its action-detected variants offer several advantages over the coherent detection and are thus becoming increasingly widespread. Nevertheless, a drawback of action-detected spectra is the presence of a large stationary background of so-called incoherent mixing of excitations from independent states that resembles a product of ground-state absorption spectra and obscures the excited-state signal. This issue is especially problematic in fluorescence-detected two-dimensional electronic spectroscopy (F-2DES) and fluorescence-detected pump--probe spectroscopy (F-PP) of extended systems, where large incoherent mixing arises from efficient exciton--exciton annihilation. In this work, we demonstrate on the example of F-2DES and F-PP an inherent spectro-temporal symmetry of action-detected spectra, which allows general, system-independent subtraction of any stationary signals including incoherent mixing. We derive the expressions for spectra with normal and reversed time ordering of the pulses, relating these to the symmetry of the system response. As we demonstrate both analytically and numerically, the difference signal constructed from spectra with normal and reversed pulse ordering is free of incoherent mixing and highlights the excitation dynamics. We further verify the approach on the experimental F-PP spectra of a molecular squaraine heterodimer and the F-2DES spectra of the photosynthetic antenna LH2 of purple bacteria. The approach is generally applicable to action-detected 2DES and pump--probe spectroscopy without experimental modifications and independent of the studied system, enabling their application to large systems such as molecular complexes.

==> tikz/ananas.txt <==
pine
apple
